A Multi-Gbps Unrolled Hardware List Decoder for a Systematic Polar Code

Polar codes are a new class of block codes with an explicit construction that provably achieve the capacity of various communications channels, even with the low-complexity successive-cancellation (SC) decoding algorithm. Yet, the more complex successive-cancellation list (SCL) decoding algorithm is gathering more attention lately as it significantly improves the error-correction performance of short- to moderate-length polar codes, especially when they are concatenated with a cyclic redundancy check code. However, as SCL decoding explores several decoding paths, existing hardware implementations tend to be significantly slower than SC-based decoders. In this paper, we show how the unrolling technique, which has already been used in the context of SC decoding, can be adapted to SCL decoding yielding a multi-Gbps SCL-based polar decoder with an error-correction performance that is competitive when compared to an LDPC code of similar length and rate. Post-place-and-route ASIC results for 28 nm CMOS are provided showing that this decoder can sustain a throughput greater than 10 Gbps at 468 MHz with an energy efficiency of 7.25 pJ/bit.

==> data/512.427.s0.5.list.L2.C0.float.csv <==
#Component versions:
#Core: 1468caac42e77e1ba7cab76406e0cb8fc326e8c0
#PolarCore: eb50b79e932fc73b3da79e63cbf51f35432fca02
#PolarList: 7e29913f1ea35e1193cc5729863f0c4b99ef7e21
ebn0_db    BER         SER         FER         Avg. Iters  Frame Count 
3.00000e+00 1.18617e-02 1.18617e-02 3.05105e-01 0.00000e+00 5.70000e+04 
3.25000e+00 5.62920e-03 5.62920e-03 1.64316e-01 0.00000e+00 5.70000e+04 
3.50000e+00 2.31669e-03 2.31669e-03 7.94211e-02 0.00000e+00 5.70000e+04 
3.75000e+00 8.38654e-04 8.38654e-04 3.35614e-02 0.00000e+00 5.70000e+04 
4.00000e+00 2.65705e-04 2.65705e-04 1.28596e-02 0.00000e+00 5.70000e+04 
4.25000e+00 8.64867e-05 8.64867e-05 5.22807e-03 0.00000e+00 5.70000e+04 
#4.50000e+00 2.26386e-05 2.26386e-05 1.63768e-03 0.00000e+00 6.90000e+04
4.50000e+00 2.89221e-05 2.89221e-05 2.05829e-03 0.00000e+00 2.42920e+04
4.75000e+00 8.75985e-06 8.75985e-06 8.01527e-04 0.00000e+00 1.31000e+05 
5.00000e+00 4.03280e-06 4.03280e-06 4.01544e-04 0.00000e+00 2.59000e+05 


==> data/512.427.s0.5.list.L2.C0.q5.4.0.csv <==
ebn0_db     BER         FER         Frame Count 
3.50000e+00 3.097656e-03 1.082500e-01 4.00000e+03
3.75000e+00 1.155273e-03 4.875000e-02 4.00000e+03
4.00000e+00 3.818359e-04 2.025000e-02 4.00000e+03
4.25000e+00 1.678241e-04 9.686610e-03 8.775000e+03
4.50000e+00 5.660300e-05 3.910753e-03 2.429200e+04
4.75000e+00 1.895745e-05 1.490597e-03 5.769500e+04
5.00000e+00 8.940852e-06 7.209553e-04 1.428660e+05


==> data/512.427.s0.5.list.L2.C0.q6.5.0.csv <==
ebn0_db     BER         FER         Frame Count 
3.50000e+00 3.142578e-03 1.062500e-01 4.00000e+03
3.75000e+00 1.175781e-03 4.650000e-02 4.00000e+03
4.00000e+00 3.720703e-04 1.925000e-02 4.00000e+03
4.25000e+00 1.682692e-04 9.002849e-03 8.775000e+03
4.50000e+00 5.451255e-05 3.499094e-03 2.429200e+04
4.75000e+00 1.509825e-05 1.230609e-03 5.769500e+04
5.00000e+00 7.054250e-06 5.669648e-04 1.428660e+05


==> data/512.427.s0.5.list.L2.C0.q6.5.1.csv <==
ebn0_db     BER         FER         Frame Count 
3.50000e+00 2.51660e-03 9.30000e-02 4.00000e+03
3.75000e+00 8.44727e-04 3.85000e-02 4.00000e+03
4.00000e+00 3.25195e-04 1.72500e-02 4.00000e+03
4.25000e+00 1.264245e-04 7.863248e-03 8.775000e+03
#4.25000e+00 1.054687e-04 6.500000e-03 4.000000e+03
4.50000e+00 4.518592e-05 3.046270e-03 2.429200e+04
# SPC Q-1
#4.50000e+00 5.515576e-05 3.252099e-03 2.429200e+04
4.75000e+00 1.597842e-05 1.299939e-03 5.769500e+04
5.00000e+00 7.683117e-06 6.439601e-04 1.428660e+05


==> data/512.427.s0.5.list.L2.C0.q7.6.1.csv <==
ebn0_db     BER         FER         Frame Count 
3.50000e+00 2.464844e-03 8.900000e-02 4.000000e+03
3.75000e+00 8.730469e-04 3.775000e-02 4.00000e+03
4.00000e+00 3.125000e-04 1.675000e-02 4.00000e+03
4.25000e+00 1.193020e-04 7.179487e-03 8.775000e+03
4.50000e+00 4.084421e-05 2.634612e-03 2.429200e+04
4.75000e+00 1.340562e-05 1.091949e-03 5.769500e+04
5.00000e+00 5.878542e-06 5.039688e-04 1.428660e+05


==> data/512.427.s0.5.list.L2.C8.float.csv <==
#label PC-CRC $(512,427)$, $L=2$, $N_{CRC}=8$
#Component versions:
#Core: 8e846b3df702b1a1acb579dbf3c9a3f022cecf1b
#PolarCore: 0442c3998e4d7614538dc0f8c985efa00e90fff9
#PolarList: 8989c6aa6f8c682f8ed291ec21c991e5d22f9193
ebn0_db    BER         SER         FER         Avg. Iters  Frame Count 
#2.00000e+00 6.19190e-02 6.19190e-02 9.61359e-01 1.97907e+00 5.15000e+04 
#2.25000e+00 5.15572e-02 5.15572e-02 8.97146e-01 1.94559e+00 5.15000e+04 
#2.50000e+00 3.93964e-02 3.93964e-02 7.82544e-01 1.87804e+00 5.15000e+04 
#2.75000e+00 2.74452e-02 2.74452e-02 6.14854e-01 1.76536e+00 5.15000e+04 
#3.00000e+00 1.66717e-02 1.66717e-02 4.25786e-01 1.61291e+00 5.15000e+04 
#3.25000e+00 8.98247e-03 8.98247e-03 2.58447e-01 1.43996e+00 5.15000e+04 
#3.50000e+00 4.16230e-03 4.16230e-03 1.32913e-01 1.28262e+00 5.15000e+04 
#3.75000e+00 1.62475e-03 1.62475e-03 5.81553e-02 1.15913e+00 5.15000e+04 
#4.00000e+00 5.67290e-04 5.67290e-04 2.29709e-02 1.08361e+00 5.15000e+04 
#4.25000e+00 1.72451e-04 1.72451e-04 7.84848e-03 1.03859e+00 6.60000e+04 
#4.50000e+00 4.57964e-05 4.57964e-05 2.18575e-03 1.01641e+00 2.31500e+05 
#4.75000e+00 1.23836e-05 1.23836e-05 6.72021e-04 1.00712e+00 7.47000e+05 
#5.00000e+00 3.51265e-06 3.51265e-06 1.96734e-04 1.00277e+00 2.54150e+06
# HW vectors:
3.00000e+00 1.64631e-02 1.64631e-02 4.23000e-01 1.60650e+00 4.00000e+03
3.25000e+00 8.88700e-03 8.88700e-03 2.60250e-01 1.44425e+00 4.00000e+03
3.50000e+00 3.95375e-03 3.95375e-03 1.28000e-01 1.29050e+00 4.00000e+03
3.75000e+00 1.45316e-03 1.45316e-03 5.50000e-02 1.16925e+00 4.00000e+03
4.00000e+00 5.59719e-04 5.59719e-04 2.27500e-02 1.08725e+00 4.00000e+03
4.25000e+00 1.76385e-04 1.76385e-04 7.62311e-03 1.04101e+00 6.55900e+03
4.50000e+00 3.86766e-05 3.86766e-05 2.06954e-03 1.01643e+00 2.41600e+04
4.75000e+00 1.15956e-05 1.15956e-05 6.38056e-04 1.00735e+00 7.83630e+04
5.00000e+00 2.86245e-06 2.86245e-06 1.85755e-04 1.00274e+00 2.69172e+05


==> data/wimax_576_480_SCMS_05It.csv <==
#label LDPC $(576,480)$, Layered SCMS, $I=5$
# From Carlo
ebn0_db BER  FER
2.00 5.59e-02 9.95e-01
2.25 4.74e-02 9.78e-01
2.50 3.79e-02 9.30e-01
2.75 2.78e-02 8.29e-01
3.00 1.82e-02 6.65e-01
3.25 1.04e-02 4.64e-01
3.50 5.10e-03 2.78e-01
3.75 2.16e-03 1.43e-01
4.00 8.03e-04 6.53e-02
4.25 2.79e-04 2.78e-02
4.50 9.56e-05 1.18e-02
4.75 3.68e-05 5.37e-03
5.00 1.36e-05 2.68e-03


==> data/wimax_576_480_SCMS_10It.csv <==
#label LDPC $(576,480)$, Layered SCMS, $I=10$
# From Carlo
ebn0_db BER  FER
2.00 5.61e-02 9.86e-01
2.25 4.71e-02 9.50e-01
2.50 3.70e-02 8.63e-01
2.75 2.61e-02 7.10e-01
3.00 1.61e-02 5.08e-01
3.25 8.31e-03 3.09e-01
3.50 3.61e-03 1.59e-01
3.75 1.33e-03 7.16e-02
4.00 4.36e-04 3.02e-02
4.25 1.35e-04 1.29e-02
4.50 4.82e-05 6.45e-03
4.75 1.72e-05 3.27e-03
5.00 7.24e-06 1.92e-03


==> data/wimax_576_480_SCMS_15It.csv <==
#label LDPC $(576,480)$, Layered SCMS, $I=15$
# From Carlo
ebn0_db BER  FER
2.00 5.59e-02 9.81e-01
2.25 4.69e-02 9.36e-01
2.50 3.65e-02 8.35e-01
2.75 2.53e-02 6.66e-01
3.00 1.51e-02 4.59e-01
3.25 7.55e-03 2.65e-01
3.50 3.14e-03 1.30e-01
3.75 1.09e-03 5.58e-02
4.00 3.41e-04 2.35e-02
4.25 1.03e-04 1.04e-02
4.50 3.69e-05 5.53e-03
4.75 1.33e-05 2.91e-03
5.00 5.57e-06 1.79e-03


==> figures/register.tikz <==
\usepackage{pgf,tikz}
\usepackage{pgfplots}
\usetikzlibrary{calc}
\usepackage{amsmath}

\makeatletter

% Register shape
\pgfdeclareshape{reg}{
  % The 'minimum width' and 'minimum height' keys, not the content, determine
  % the size
  \savedanchor\northeast{%
    \pgfmathsetlength\pgf@x{\pgfshapeminwidth}%
    \pgfmathsetlength\pgf@y{\pgfshapeminheight}%
    \pgf@x=0.325\pgf@x
    \pgf@y=0.325\pgf@y
  }
  % This is redundant, but makes some things easier:
  \savedanchor\southwest{%
    \pgfmathsetlength\pgf@x{\pgfshapeminwidth}%
    \pgfmathsetlength\pgf@y{\pgfshapeminheight}%
    \pgf@x=-0.325\pgf@x
    \pgf@y=-0.325\pgf@y
  }
  % Inherit from rectangle
  \inheritanchorborder[from=rectangle]

  % Define same anchor a normal rectangle has
  \anchor{center}{\pgfpointorigin}
  \anchor{north}{\northeast \pgf@x=0pt}
  \anchor{east}{\northeast \pgf@y=0pt}
  \anchor{south}{\southwest \pgf@x=0pt}
  \anchor{west}{\southwest \pgf@y=0pt}
  \anchor{north east}{\northeast}
  \anchor{north west}{\northeast \pgf@x=-\pgf@x}
  \anchor{south west}{\southwest}
  \anchor{south east}{\southwest \pgf@x=-\pgf@x}
  \anchor{text}{
    \pgfpointorigin
    \advance\pgf@x by -.5\wd\pgfnodeparttextbox%
    \advance\pgf@y by -.5\ht\pgfnodeparttextbox%
    \advance\pgf@y by +.5\dp\pgfnodeparttextbox%
  }

  % Define anchors for signal ports
  \anchor{D}{
    \pgf@process{\northeast}%
    \pgf@x=-1\pgf@x%
    \pgf@y=.5\pgf@y%
  }
  \anchor{CLK}{
    \pgf@process{\northeast}%
    \pgf@x=-1\pgf@x%
    \pgf@y=-.66666\pgf@y%
  }
  \anchor{Q}{
    \pgf@process{\northeast}%
    \pgf@y=.5\pgf@y%
  }
  % Draw the rectangle box and the port labels
  \backgroundpath{
    % Rectangle box
    \pgfpathrectanglecorners{\southwest}{\northeast}
    % Angle (>) for clock input
    \pgf@anchor@reg@CLK
    \pgf@xa=\pgf@x \pgf@ya=\pgf@y
    \pgf@xb=\pgf@x \pgf@yb=\pgf@y
    \pgf@xc=\pgf@x \pgf@yc=\pgf@y
    \pgfmathsetlength\pgf@x{0.5ex} % size depends on font size
    \advance\pgf@ya by \pgf@x
    \advance\pgf@xb by \pgf@x
    \advance\pgf@yc by -\pgf@x
    \pgfpathmoveto{\pgfpoint{\pgf@xa}{\pgf@ya}}
    \pgfpathlineto{\pgfpoint{\pgf@xb}{\pgf@yb}}
    \pgfpathlineto{\pgfpoint{\pgf@xc}{\pgf@yc}}
    \pgfclosepath

  }
}

% Key to add font macros to the current font
\tikzset{add font/.code={\expandafter\def\expandafter\tikz@textfont\expandafter{\tikz@textfont#1}}} 

% Define default style for this node
\tikzset{flip flop/port labels/.style={font=\sffamily\scriptsize}}
\tikzset{every reg node/.style={draw,fill=gray!30,minimum width=0.75cm,minimum height=1.2cm,thick,inner sep=1mm,outer sep=0pt,cap=round,add font=\sffamily}}

\makeatother

